Self-Sputtering of the Lennard-Jones Crystal

The self-sputtering yield of the (100) face-centered cubic (fcc) crystal surface consisting of particles interacting with the Lennard-Jones (LJ) potential is presented as a function of the normalized incident particle kinetic energy for normal incidence. Because the self-sputtering yield depends only on the normalized incident energy, the yield curve presented here is the universal curve, independent of the Lennard-Jones parameters, and therefore serves as the fundamental reference data for the LJ system. The self-sputtering yield data are also compared with experimentally obtained self-sputtering yields of some metals, which shows reasonable agreement at relatively low ion incident energy where mostly deposition occurs. At higher ion energy, the self-sputtering of such an LJ material does not represent those of real solids. This is because the repulsive interactions of the LJ potential do not represent those of actual atoms at short distances. The angle dependence of the self-sputtering yield is also presented for some selected normalized energies.

==> SuppMat/SuppMat_AngDep.txt <==
# Supplemental Material for "Self-Sputtering of the Lennard-Jones Crystal"
#
# Self-Sputtering yield Y with respect to the incidence angle (in degree) for four normalised energies E: 25, 125, 250 and 500
#
# Angle		E=25		E=125		E=250		E=500
0		0.021		1.058		2.704		5.413
10		-		0.983		2.740		5.504
20		-		1.119		2.859		5.852
30		0.192		1.275		2.924		6.038
30		-		-		-		6.215
39		-		-		2.849		-
40		-		1.412		2.792		5.948
41		-		-		2.808		-
50		0.548		1.501		2.863		5.622
60		-		1.450		2.789		5.153
63		-		-		-		4.820
65		-		-		-		4.701
70		0.950		1.000		2.207		4.160
75		-		-		-		2.700
80		-		-		1.000		1.020
85		1.000		1.000		1.000		1.000


==> SuppMat/SuppMat_EnergDep.txt <==
# Supplemental Material for "Self-Sputtering of the Lennard-Jones Crystal"
#
# Self-sputtering yield Y with respect to the normalised energy E at normal incidence for the original and modified LJ potential functions
#
# Energy	Yield_LJ	Yield_LJmod
12.50		0.000		-
13.89		0.001		-
15.00		0.008		-
17.50		0.004		0.004
20.00		0.010		-
22.50		-		0.025
25.00		0.024		0.062
25.00		0.022		0.040
31.25		-		0.093
37.5		-		0.113
41.67		0.051		0.146
50.00		0.078		0.180
50.00		0.090		-
59.52		0.171		-
75.00		0.266		0.384
75.00		0.290		-
83.33		0.381		-
100.00		0.564		-
125.00		0.898		0.764
125.00		1.024		-
125.00		1.038		-
150.00		1.112		-
150.00		1.288		-
166.67		1.604		-
250.00		2.713		1.611
250.00		2.805		-
250.00		2.845		-
250.00		2.721		-
333.33		3.710		-
416.67		4.501		-
500.00		5.398		2.573
625.00		6.498		-
1000.00		10.248		-
1250.00		12.974		3.954
1250.00		14.465		4.180
1750.00		24.100		-
2500.00		45.238		5.183
2500.00		31.800		-
3750.00		58.566		-


==> SuppMat/SuppMat_EnergDep_GPR.txt <==
# Supplemental Material for "Self-Sputtering of the Lennard-Jones Crystal"
#
# Gaussian Process Regretion (GPR) prediction of self-sputtering yield Y with respect to the normalised energy E at normal incidence using the original LJ potential function
# Are presented the predicted yield and the standard deviation
#
# Energy	Yield		Deviation_UP	Deviation_Down
2.50000e+00	3.34901e-05	5.22754e-04	2.14554e-06
2.72962e+00	4.07484e-05	5.45128e-04	3.04595e-06
2.98034e+00	4.97537e-05	5.71632e-04	4.33047e-06
3.25409e+00	6.09649e-05	6.02888e-04	6.16485e-06
3.55298e+00	7.49705e-05	6.39659e-04	8.78683e-06
3.87932e+00	9.25287e-05	6.82892e-04	1.25372e-05
4.23564e+00	1.14619e-04	7.33760e-04	1.79044e-05
4.62468e+00	1.42511e-04	7.93729e-04	2.55874e-05
5.04946e+00	1.77858e-04	8.64648e-04	3.65853e-05
5.51326e+00	2.22817e-04	9.48862e-04	5.23230e-05
6.01965e+00	2.80216e-04	1.04938e-03	7.48260e-05
6.57256e+00	3.53774e-04	1.17010e-03	1.06962e-04
7.17625e+00	4.48404e-04	1.31617e-03	1.52766e-04
7.83540e+00	5.70613e-04	1.49442e-03	2.17876e-04
8.55508e+00	7.29059e-04	1.71417e-03	3.10078e-04
9.34087e+00	9.35305e-04	1.98832e-03	4.39967e-04
1.01988e+01	1.20485e-03	2.33513e-03	6.21665e-04
1.11356e+01	1.55856e-03	2.78106e-03	8.73451e-04
1.21584e+01	2.02463e-03	3.36521e-03	1.21810e-03
1.32752e+01	2.64132e-03	4.14589e-03	1.68277e-03
1.44945e+01	3.46032e-03	5.20867e-03	2.29882e-03
1.58258e+01	4.53888e-03	6.65178e-03	3.09713e-03
1.72794e+01	5.94520e-03	8.58678e-03	4.11626e-03
1.88665e+01	7.77272e-03	1.11602e-02	5.41347e-03
2.05994e+01	1.01203e-02	1.45234e-02	7.05201e-03
2.24915e+01	1.30870e-02	1.88273e-02	9.09688e-03
2.45574e+01	1.67688e-02	2.42169e-02	1.16113e-02
2.68130e+01	2.12494e-02	3.08289e-02	1.46466e-02
2.92757e+01	2.66619e-02	3.88338e-02	1.83051e-02
3.19647e+01	3.32085e-02	4.84584e-02	2.27578e-02
3.49007e+01	4.11666e-02	6.00161e-02	2.82372e-02
3.81063e+01	5.09208e-02	7.39769e-02	3.50505e-02
4.16065e+01	6.30118e-02	9.10704e-02	4.35980e-02
4.54280e+01	7.81832e-02	1.12376e-01	5.43942e-02
4.96006e+01	9.73653e-02	1.39260e-01	6.80741e-02
5.41564e+01	1.21738e-01	1.73500e-01	8.54186e-02
5.91307e+01	1.52568e-01	2.16887e-01	1.07324e-01
6.45619e+01	1.91241e-01	2.71336e-01	1.34788e-01
7.04920e+01	2.39372e-01	3.39045e-01	1.69001e-01
7.69667e+01	2.98759e-01	4.22601e-01	2.11208e-01
8.40361e+01	3.71258e-01	5.24761e-01	2.62657e-01
9.17548e+01	4.58659e-01	6.47845e-01	3.24720e-01
1.00183e+02	5.62639e-01	7.93762e-01	3.98813e-01
1.09384e+02	6.84519e-01	9.64118e-01	4.86004e-01
1.19431e+02	8.25019e-01	1.16000e+00	5.86772e-01
1.30401e+02	9.83999e-01	1.38243e+00	7.00402e-01
1.42379e+02	1.16130e+00	1.63247e+00	8.26118e-01
1.55456e+02	1.35748e+00	1.91152e+00	9.64022e-01
1.69735e+02	1.57256e+00	2.21965e+00	1.11412e+00
1.85325e+02	1.80557e+00	2.55364e+00	1.27664e+00
2.02347e+02	2.05538e+00	2.90920e+00	1.45215e+00
2.20933e+02	2.32061e+00	3.28340e+00	1.64013e+00
2.41226e+02	2.59956e+00	3.67675e+00	1.83795e+00
2.63382e+02	2.89037e+00	4.09382e+00	2.04069e+00
2.87574e+02	3.19216e+00	4.53627e+00	2.24632e+00
3.13988e+02	3.50544e+00	5.00169e+00	2.45679e+00
3.42828e+02	3.83153e+00	5.48985e+00	2.67413e+00
3.74317e+02	4.17269e+00	6.00277e+00	2.90055e+00
4.08698e+02	4.53220e+00	6.54386e+00	3.13896e+00
4.46237e+02	4.91446e+00	7.12143e+00	3.39144e+00
4.87224e+02	5.32455e+00	7.74410e+00	3.66096e+00
5.31976e+02	5.76858e+00	8.42250e+00	3.95090e+00
5.80838e+02	6.25386e+00	9.16604e+00	4.26692e+00
6.34188e+02	6.78930e+00	9.98499e+00	4.61639e+00
6.92438e+02	7.38537e+00	1.08908e+01	5.00821e+00
7.56039e+02	8.05363e+00	1.18889e+01	5.45561e+00
8.25482e+02	8.80796e+00	1.29885e+01	5.97299e+00
9.01303e+02	9.66528e+00	1.42096e+01	6.57429e+00
9.84088e+02	1.06463e+01	1.55869e+01	7.27180e+00
1.07448e+03	1.17762e+01	1.71720e+01	8.07586e+00
1.17317e+03	1.30818e+01	1.90179e+01	8.99861e+00
1.28092e+03	1.45940e+01	2.11887e+01	1.00518e+01
1.39858e+03	1.63464e+01	2.37472e+01	1.12521e+01
1.52704e+03	1.83726e+01	2.67274e+01	1.26295e+01
1.66730e+03	2.07091e+01	3.01685e+01	1.42157e+01
1.82044e+03	2.33959e+01	3.41288e+01	1.60383e+01
1.98765e+03	2.64846e+01	3.86856e+01	1.81317e+01
2.17021e+03	3.00450e+01	4.39429e+01	2.05427e+01
2.36955e+03	3.41613e+01	5.00600e+01	2.33119e+01
2.58719e+03	3.89347e+01	5.72753e+01	2.64671e+01
2.82482e+03	4.44957e+01	6.58630e+01	3.00604e+01
3.08428e+03	5.10170e+01	7.60915e+01	3.42054e+01
3.36758e+03	5.87184e+01	8.83087e+01	3.90431e+01
3.67689e+03	6.78797e+01	1.03001e+02	4.47341e+01
4.01462e+03	7.88508e+01	1.20829e+02	5.14567e+01
4.38336e+03	9.19915e+01	1.42422e+02	5.94179e+01
4.78598e+03	1.07681e+02	1.68433e+02	6.88416e+01
5.22557e+03	1.26344e+02	1.99710e+02	7.99295e+01
5.70554e+03	1.48445e+02	2.37457e+02	9.27991e+01
6.22960e+03	1.74480e+02	2.83471e+02	1.07395e+02
6.80178e+03	2.04961e+02	3.40476e+02	1.23383e+02
7.42653e+03	2.40389e+02	4.12540e+02	1.40075e+02
8.10866e+03	2.81254e+02	5.05405e+02	1.56516e+02
8.85345e+03	3.28200e+02	6.26082e+02	1.72046e+02
9.66664e+03	3.81984e+02	7.83294e+02	1.86280e+02
1.05545e+04	4.43440e+02	9.88279e+02	1.98971e+02
1.15240e+04	5.13473e+02	1.25565e+03	2.09975e+02
1.25824e+04	5.93072e+02	1.60449e+03	2.19218e+02
1.37381e+04	6.83309e+02	2.05981e+03	2.26677e+02
1.50000e+04	7.85342e+02	2.65434e+03	2.32359e+02

